3D Fluid Flow Estimation with Integrated Particle Reconstruction

The standard approach to densely reconstruct the motion in a volume of fluid is to inject high-contrast tracer particles and record their motion with multiple high-speed cameras. Almost all existing work processes the acquired multi-view video in two separate steps, utilizing either a pure Eulerian or pure Lagrangian approach. Eulerian methods perform a voxel-based reconstruction of particles per time step, followed by 3D motion estimation, with some form of dense matching between the precomputed voxel grids from different time steps. In this sequential procedure, the first step cannot use temporal consistency considerations to support the reconstruction, while the second step has no access to the original, high-resolution image data. Alternatively, Lagrangian methods reconstruct an explicit, sparse set of particles and track the individual particles over time. Physical constraints can only be incorporated in a post-processing step when interpolating the particle tracks to a dense motion field. We show, for the first time, how to jointly reconstruct both the individual tracer particles and a dense 3D fluid motion field from the image data, using an integrated energy minimization. Our hybrid Lagrangian/Eulerian model reconstructs individual particles, and at the same time recovers a dense 3D motion field in the entire domain. Making particles explicit greatly reduces the memory consumption and allows one to use the high-res input images for matching. Whereas the dense motion field makes it possible to include physical a-priori constraints and account for the incompressibility and viscosity of the fluid. The method exhibits greatly (~70%) improved results over our recently published baseline with two separate steps for 3D reconstruction and motion estimation. Our results with only two time steps are comparable to those of sota tracking-based methods that require much longer sequences.

==> images/results/flowResult_pivChall-newoutput_171111_0107_59458.txt <==
Parameters:
Sigma: 1.000000
Intensity thresh: 0.020000
My (sparsity): 0.008000
Lambda (quad. reg): 0.050000
Lambda full grid: 0.005000
Alpha: 0.000000
Div Method: 1
Sparsity norm: 0
Iterations: 40
PCG Iterations: 20
Kinetic: 0.00
Lip thresh: 0.000010
Triang error list: [0.80 1.00 1.00 1.00 1.00 1.00 1.00 1.00 1.50 1.50 1.50 2.00 ]
stop thresh fine: 0.100000
do piv challange: 1
Init method: ipr
Stepsize: 10.00
Pyr factor: 0.95
Pyr levels: 12
N: 4096
M: 512
L: 352
ppp: 0.100000
Iteration: 1, triang error: 0.80
Cost:135532.995053
Iteration: 2, triang error: 1.00
Cost:101395.259616
Iteration: 3, triang error: 1.00
Cost:87692.456206
Iteration: 4, triang error: 1.00
Cost:81027.632389
Iteration: 5, triang error: 1.00
Cost:77351.496840
Iteration: 6, triang error: 1.00
Cost:75239.496081
Iteration: 7, triang error: 1.00
Cost:74027.421285
Iteration: 8, triang error: 1.00
Cost:73320.330244
Iteration: 9, triang error: 1.50
Cost:70014.730351
Iteration: 10, triang error: 1.50
Cost:68385.509948
Iteration: 11, triang error: 1.50
Cost:67455.133979
Iteration: 12, triang error: 2.00
Cost:66320.862469


Elapsed time: 37002.472823

Final results:

Num. reconstructed particles:296202
Cost:66320.862469


==> images/results/flowResult_pivChall-newoutput_171111_0107_59663.txt <==
Parameters:
Sigma: 1.000000
Intensity thresh: 0.020000
My (sparsity): 0.008000
Lambda (quad. reg): 0.050000
Lambda full grid: 0.005000
Alpha: 0.000000
Div Method: 1
Sparsity norm: 0
Iterations: 40
PCG Iterations: 20
Kinetic: 0.00
Lip thresh: 0.000010
Triang error list: [0.80 1.00 1.00 1.00 1.00 1.00 1.00 1.00 1.50 1.50 1.50 2.00 ]
stop thresh fine: 0.100000
do piv challange: 1
Init method: ipr
Stepsize: 10.00
Pyr factor: 0.95
Pyr levels: 14
N: 4096
M: 512
L: 352
ppp: 0.100000
Iteration: 1, triang error: 0.80
Cost:134949.704671
Iteration: 2, triang error: 1.00
Cost:101428.414179
Iteration: 3, triang error: 1.00
Cost:87533.508939
Iteration: 4, triang error: 1.00
Cost:80673.125693
Iteration: 5, triang error: 1.00
Cost:76936.913908
Iteration: 6, triang error: 1.00
Cost:74800.182330
Iteration: 7, triang error: 1.00
Cost:73571.207630
Iteration: 8, triang error: 1.00
Cost:72876.244475
Iteration: 9, triang error: 1.50
Cost:69821.509270
Iteration: 10, triang error: 1.50
Cost:68220.518020
Iteration: 11, triang error: 1.50
Cost:67310.947396
Iteration: 12, triang error: 2.00
Cost:66502.875561


Elapsed time: 46086.883295

Final results:

Num. reconstructed particles:302256
Cost:66502.875561


==> images/results/flowResult_pivChall-newoutput_171111_0108_01273.txt <==
Parameters:
Sigma: 1.000000
Intensity thresh: 0.020000
My (sparsity): 0.008000
Lambda (quad. reg): 0.040000
Lambda full grid: 0.005000
Alpha: 0.000000
Div Method: 1
Sparsity norm: 0
Iterations: 40
PCG Iterations: 20
Kinetic: 0.00
Lip thresh: 0.000010
Triang error list: [0.80 1.00 1.00 1.00 1.00 1.00 1.00 1.00 1.50 1.50 1.50 2.00 ]
stop thresh fine: 0.100000
do piv challange: 1
Init method: ipr
Stepsize: 8.00
Pyr factor: 0.95
Pyr levels: 14
N: 4096
M: 512
L: 352
ppp: 0.100000
Iteration: 1, triang error: 0.80
Cost:134529.165459
Iteration: 2, triang error: 1.00
Cost:100837.434373
Iteration: 3, triang error: 1.00
Cost:87050.144973
Iteration: 4, triang error: 1.00
Cost:80219.803918
Iteration: 5, triang error: 1.00
Cost:76439.562558
Iteration: 6, triang error: 1.00
Cost:74273.035838
Iteration: 7, triang error: 1.00
Cost:73121.081627
Iteration: 8, triang error: 1.00
Cost:72400.652846
Iteration: 9, triang error: 1.50
Cost:69358.757758
Iteration: 10, triang error: 1.50
Cost:67776.390681
Iteration: 11, triang error: 1.50
Cost:66895.222825
Iteration: 12, triang error: 2.00
Cost:66124.655699


Elapsed time: 55302.376334

Final results:

Num. reconstructed particles:299956
Cost:66124.655699

